Gaia19bxc: possible polar below the period minimum

Gaia19bxc is a transient detected on 2019 May 9 by the Gaia Photometric Science Alerts Team. I analyzed the past public Zwicky Transient Facility (ZTF) data and found that Gaia19bxc has a period of 0.04473647(3) d and two different maxima in one cycle. This object also showed high and low states in the ZTF data. Based on the high amplitude (2.0 mag) of the short-term variations, short period, almost zero color indices between the different ZTF bands and the absence of a longer period, I classified it to be a likely polar. There has been no established polar below the period minimum of cataclysmic variables (CVs) and Gaia19bxc could be the first such an object. CVs below the period minimum usually have a secondary star with a stripped evolved core and Gaia19bxc is expected to have a similar secondary. If this is indeed the case, Gaia19bxc could become a highly magnetized exotic ultracompact binary during its secular evolution.

==> abst.inc <==
Gaia19bxc is a transient detected on 2019 May 9 by the Gaia Photometric
Science Alerts Team.  I analyzed the past
public Zwicky Transient Facility (ZTF) data and found that
Gaia19bxc has a period of 0.04473647(3)~d and two different
maxima in one cycle.  This object also showed high and low
states in the ZTF data.   Based on the high amplitude
(2.0~mag) of the short-term variations, short period, almost zero
color indices between the different ZTF bands and the absence
of a longer period, I classified
it to be a likely polar.  There has been no established polar
below the period minimum of cataclysmic variables (CVs) and
Gaia19bxc could be the first such an object.
CVs below the period minimum usually have a secondary star with
a stripped evolved core and Gaia19bxc is expected to have
a similar secondary.  If this is indeed the case, Gaia19bxc
could become a highly magnetized exotic ultracompact binary
during its secular evolution.


==> objlist.inc <==
OV Boo,
V485 Cen,
AM CVn,
EI Psc,
AR Sco,
1RXS J035410.4$-$165244,
CRTS J174033.4$+$414756,
Gaia19bxc,
RBS 490,
Romanov V48,
SBS 1108$+$574
